Multi-Fleet Platoon Matching: A Game-Theoretic Approach

We consider the platoon matching problem for a set of trucks with the same origin, but different destinations. It is assumed that the vehicles benefit from traveling in a platoon for instance through reduced fuel consumption. The vehicles belong to different fleet owners and their strategic interaction is modeled as a non-cooperative game where the vehicle actions are their departure times. Each truck has a preferred departure time and its utility function is defined as the difference between its benefit from platooning and the cost of deviating from its preferred departure time. We show that the platoon matching game is an exact potential game. An algorithm based on best response dynamics is proposed for finding a Nash equilibrium of the game. At a Nash equilibrium, vehicles with the same departure time are matched to form a platoon. Finally, the total fuel reduction at the Nash equilibrium is studied and compared with that of a cooperative matching solution where a common utility function for all vehicles is optimized.

==> StyleIll.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'StyleIll.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.0946804bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52537346)%
    \put(0,0){\includegraphics[width=\unitlength]{StyleIll.eps}}%
    \put(0.2011013,0.21539146){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.2878253,0.21658554){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.36454148,0.21375111){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.58684673,0.14346553){\color[rgb]{1,1,1}\rotatebox{-46.40864362}{\makebox(0,0)[lb]{\smash{1}}}}%
    \put(0.54669966,0.25678029){\color[rgb]{1,1,1}\rotatebox{36.48824926}{\makebox(0,0)[lb]{\smash{2}}}}%
    \put(0.62511715,0.30413359){\color[rgb]{1,1,1}\rotatebox{19.33222441}{\makebox(0,0)[lb]{\smash{3}}}}%
    \put(0.83108333,0.43840019){\color[rgb]{1,1,1}\rotatebox{22.44266142}{\makebox(0,0)[lb]{\smash{3}}}}%
    \put(0.05538702,0.13593091){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.11824326,0.29044969){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.10831389,0.3560307){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.04438094,0.22561064){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04429779,0.17193407){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.04564839,0.1187808){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.48561174,0.00879609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.8771467,0.1652056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.94257285,0.281746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
  \end{picture}%
\endgroup%

